Optical spectroscopy of comets using Hanle Echelle Spectrograph (HESP)

Observing the vibrational/rotational lines in a comet's optical spectrum requires high-resolution spectroscopy, as they are otherwise seen as a blended feature. To achieve this, we have obtained medium and high-resolution (R ($\lambda/\Delta \lambda$) = 30000 and 60000) spectra of several comets, including C/2015 V2 (Johnson), 46P/Wirtanen, 41P/Tuttle-Giacobini-Kres\'ak and 38P/Stephan-Oterma, using the Hanle Echelle Spectrograph (HESP) mounted on the 2-m Himalayan Chandra Telescope (HCT) in India. The spectra effectively cover the wavelength range 3700 - 10,000 {\AA}, allowing us to probe the various vibrational bands and band sequences to identify the rotational lines in the cometary molecular emission. We were also able to separate the cometary Oxygen lines from the telluric lines and analyse the green-to-red (G/R) forbidden oxygen [OI] ratios in a few comets. For comets C/2015 V2, 46P, and 41P, the computed G/R ratios, 0.04$\pm$0.01, 0.04$\pm$0.01, and 0.08$\pm$0.02 respectively, point to H$_2$O being a major source of Oxygen emissions. Notably, in the second fibre pointing at a location 1000 km away from the photocenter of comet 46P, the G/R ratio reduced by more than half the value observed in the first fibre, indicating the effects of quenching within the inner coma. We also measured the NH$_2$ ortho-to-para ratio of comet 46P to be about 3.41$\pm$0.05 and derived an ammonia ratio of 1.21$\pm$0.03 corresponding to a spin temperature of $\sim$26 K. With these, we present the results of the study of four comets from different cometary reservoirs using medium and high-resolution optical spectroscopy, emphasising the capabilities of the instrument for future cometary studies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
